Optical Studies of the coexistence curve of the n-heptane+nitrobenzene mixture near its consolute point measured by an optical method

We have measured the coexistence curve of the binary liquid mixture n-heptane+nitrobenzene near its consolute point using an optical method. In particular, the critical exponent beta describing the coexistence curve was measured for this system. Previous experimental values of beta for n-heptane+nitrobenzene were higher than the typical theoretically calculated value, an unusual, although not unique, occurrence. In an effort to study this discrepancy, we have used an improved experimental apparatus for our measurements. We have taken special care to minimize temperature gradients and maximize the temperature stability of our thermal control system. We have also exploited features of a known optical method to analyze, thoroughly, sources of systematic errors. We measured an apparent value of beta as 0.367+/- 0.006 and by a careful study of the known sources of error we find that they are not able to remove the discrepancy between the measured and the theoretical values of beta. We also measured the critical temperature of the system at Tc=291.80+/- 0.02 K (18.65 C).

==> OPvsT.txt <==
%auto-ignore

This file contains data associated with manuscript "Coexistence curve of the n-heptane+nitrobenzene mixture near its consolute point measured by an optical method".

Coexistence curve data for binary liquid mixture n-heptane+nitrobenzene. 

10-mm optical path
T (K)	Delta(phi)
291.8289	0.031941
291.8318	0.024482
291.8332	0.015492
291.8342	0.0045903
291.8341	0.0066942
291.8340	0.0087981
291.8339	0.011476
291.8335	0.013962
291.8333	0.016257
291.8332	0.016831
291.8330	0.017214
291.8328	0.019509
291.8321	0.023525
291.8298	0.030220
291.8275	0.035193
291.8127	0.056423
291.7657	0.089320
290.1494	0.27332
290.9830	0.21555
290.5114	0.25075
	
5-mm optical path
T (K)	Delta(phi)
291.7735	0.034810
291.6561	0.11170
291.7375	0.074210
291.7526	0.063117
291.7659	0.047051
291.7720	0.035958
291.7745	0.027542
291.7752	0.025629
291.7760	0.021422
291.7762	0.021039
291.7710	0.037870
291.7743	0.029072
291.7762	0.018361
291.7755	0.016449
291.7736	0.031750
291.7760	0.011858
291.7750	0.021422
291.7756	0.021039
291.7750	0.024099
291.7735	0.030220
291.7691	0.039783
291.7643	0.048964
291.7593	0.052406
291.7439	0.068855
291.6801	0.099457
291.6356	0.11667
291.5312	0.14268
290.9059	0.21536
290.5970	0.24482
289.4276	0.30793
284.6878	0.44679
	
2-mm optical path
T (K)	Delta(phi)	
291.7675	0.045903
291.6833	0.094676
291.4721	0.15110
291.5166	0.15492
291.7686	0.036340
291.7694	0.031559
291.7586	0.041122
291.6720	0.094676
291.4603	0.14440
290.5999	0.21900
287.1988	0.37966
282.7675	0.45425
291.7685	0.027733
291.7603	0.044947
291.7705	0.037296
	
1-mm optical path
T (K)	Delta(phi)
288.9566	0.31176
287.8335	0.35001
286.4258	0.38444
283.9863	0.43608
281.9451	0.46477
279.9956	0.49537

